Climbing the SkyLadder: A Certified Lower Bound of 25 for Kochen-Specker Sets in $\mathbb{R}^3$

Can an AI agent find new techniques for a search problem that experts already optimised? Can we trust a "no" answer that the agent's own code produced? We introduce SkyLadder, a protocol for agent-driven research on exact search problems. The agent climbs the problem one size at a time. It develops techniques motivated by measured bottlenecks and records both improvements and dead ends. Certification requires complete coverage by certificate checkers that Lean 4 proves sound. We apply SkyLadder to the minimum Kochen-Specker (KS) problem in $\mathbb{R}^3$, a question from the foundations of quantum mechanics. The best lower bound was 24 vectors. It came from two independent SAT-based searches of about 12,000 CPU-hours each. On one 8-core laptop, the agent's pipeline reproduces every published order from 17 to 23 and matches the published candidate counts exactly. At order 23 it is $2.5\times10^{4}$ times faster than the state of the art. Most of the gain comes from one reformulation: the search runs over basis structures instead of vector graphs. The pipeline resolves the next open case: every KS set in $\mathbb{R}^3$ has at least 25 vectors. The certificate checks establish that the enumeration is complete. They cover 2.2 million final basis structures across orders 1-24 and validate 1,027 real-algebraic non-embeddability certificates. The retained verification records account for all 1,748,733 required order-24 structures, including supplementary and cube-split checks. Lean proves that the checkers are sound. The trusted base also includes the mathematical specification, Lean and Mathlib, compiled checker execution, certificate-file handling, and assembly of per-process logs. Under this explicit trusted base, the result does not depend on the correctness of the search tools. An ablation and a prior-art audit separate the new techniques from those that the agent rediscovered.

==> README.txt <==
SkyLadder: revised lower bound of 25

The manuscript establishes exclusion through order 24 under its stated trusted base.
To build: latexmk -pdf -interaction=nonstopmode -halt-on-error paper.tex
Required: a LaTeX distribution with the packages named in paper.tex and BibTeX.
The generated figures are included; no solver or research artifact is needed to build the PDF.
To regenerate plots, run python make_figs.py from figs/ with Matplotlib installed.

The mathematical artifacts are separate from this manuscript package. Building this
paper does not rerun a KS search, SAT/algebra solver, or certificate verification.
The manuscript distinguishes checker soundness proved in Lean from compiled
checker execution, file handling, and the assembly of per-process logs.


==> revision-validation.json <==
{
  "clean_build_exit_code": 0,
  "pages": 19,
  "stale_higher_order_claim_matches": 0,
  "undefined_references_or_citations": false,
  "overfull_boxes": false,
  "remaining_warnings": "Standard h-to-ht float adjustments and underfull vboxes.",
  "visually_reviewed_pages": [
    1,
    2,
    6,
    7,
    8,
    10,
    14,
    15
  ],
  "search_or_solver_runs": 0,
  "manuscript_sha256": "f11652cf6df495eebb8f46b3c9c5948a6df049424d5c24ae18449a4c5725f351",
  "pdf_sha256": "bd6d0473c5b93c2bf43d537e892976e0fb28014dbb4c6758529237551369d7e5"
}

